Shadows in the Dark: Low-Surface-Brightness Galaxies Discovered in the Dark Energy Survey

We present a catalog of 23,790 extended low-surface-brightness galaxies (LSBGs) identified in $\sim 5000 \deg^2$ from the first three years of imaging data from the Dark Energy Survey (DES). Based on a single-component S\'ersic model fit, we define extended LSBGs as galaxies with $g$-band effective radii $R_{eff}(g) > 2.5''$ and mean surface brightness $\bar{\mu}_{eff}(g) > 24.2 \,mag \.arcsec^{-2}$. We find that the distribution of LSBGs is strongly bimodal in $(g-r)$ vs.\ $(g-i$) color space. We divide our sample into red ($g-i \geq 0.60$) and blue ($g-i<0.60$) galaxies and study the properties of the two populations. Redder LSBGs are more clustered than their blue counterparts and are correlated with the distribution of nearby ($z < 0.10$) bright galaxies. Red LSBGs constitute $\sim 33\%$ of our LSBG sample, and $\sim 30\%$ of these are located within 1 deg of low-redshift galaxy groups and clusters (compared to $\sim 8\%$ of the blue LSBGs). For nine of the most prominent galaxy groups and clusters, we calculate the physical properties of associated LSBGs assuming a redshift derived from the host system. In these systems, we identify 41 objects that can be classified as ultra-diffuse galaxies, defined as LSBGs with projected physical effective radii $R_{eff} > 1.5 \,kpc$ and central surface brighthness $\mu_0(g) > 24.0\, mag \,arcsec^{-2}$. The wide-area sample of LSBGs in DES can be used to test the role of environment on models of LSBG formation and evolution.

==> DES-2020-0528_author_list.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Feldmeier-Krause,Anja,afeldmei@uchicago.edu,A.~Feldmeier-Krause,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Peter,Annika,peter.33@osu.edu,A.~H.~G.~Peter,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-8040-6785
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-6011-0530
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-6011-0530
Sanchez,Carles,carles.sanchez.alonso@gmail.com,C.~S{\'a}nchez,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Conselice,Christopher,conselice@nottingham.ac.uk,C.~Conselice,False,"University of Nottingham, School of Physics and Astronomy, Nottingham NG7 2RD, UK",0000-0003-1949-7638
Sanchez,Javier,perrymerry2003@gmail.com,F.~J.~S{\'a}nchez,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
DeRose,Joseph,joe.derose13@gmail.com,J.~DeRose,False,"Department of Astronomy, University of California, Berkeley,  501 Campbell Hall, Berkeley, CA 94720, USA",
DeRose,Joseph,joe.derose13@gmail.com,J.~DeRose,False,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Casey,Kirsten,casey.395@osu.edu,K.~Casey,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-2991-9251
Wei,Kuang,kuangwei@uchicago.edu,K.~Wei,False,"Department of Physics, University of Chicago, Chicago, IL 60637, USA",
Wei,Kuang,kuangwei@uchicago.edu,K.~Wei,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Li,Ting,tingli@carnegiescience.edu,T.~S.~Li,False,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-9110-6163
Li,Ting                                                       ,tingli@carnegiescience.edu,T.~S.~Li,False,"Observatories of the Carnegie Institution for Science, 813 Santa Barbara St., Pasadena, CA 91101, USA",0000-0002-9110-6163
Zhang,Yuanyuan,ynzhang@umich.edu,Y.~Zhang,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-5326-3486
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-5326-3486
Walker,Alistair,awalker@ctio.noao.edu,A.~R.~Walker,True,"Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile",0000-0002-7123-8943
Evrard,August,evrard@umich.edu,A.~E.~Evrard,True,"Department of Astronomy, University of Michigan, Ann Arbor, MI 48109, USA",0000-0002-4876-956X
Evrard,August,evrard@umich.edu,A.~E.~Evrard,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0002-4876-956X
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Universidad de La Laguna, Dpto. Astrof{\'i}sica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Flaugher,Brenna,brenna@fnal.gov,B.~Flaugher,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-2367-5049
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,True,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Thomas,Daniel,daniel.thomas@port.ac.uk,D.~Thomas,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Gerdes,David,gerdes@umich.edu,D.~W.~Gerdes,True,"Department of Astronomy, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6942-2736
Gerdes,David,gerdes@umich.edu,D.~W.~Gerdes,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6942-2736
James,David,djames44@gmail.com,D.~J.~James,True,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Tucker,Douglas,dtucker@fnal.gov,D.~L.~Tucker,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-7211-5729
Huterer,Dragan,huterer@umich.edu,D.~Huterer,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6558-0112
Krause,Elisabeth,aelisabeth.krause@gmail.com,E.~Krause,True,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0001-8356-2014
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,True,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,True,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
De Vicente,Juan,juan.vicente@ciemat.es,J.~De~Vicente,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-8318-6813
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Romer,Kathy,romer@sussex.ac.uk,A.~K.~Romer,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",0000-0002-9328-879X
Bechtol,Keith,kbechtol@lsst.org,K.~Bechtol,True,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
March,Marisa,mamarch@sas.upenn.edu,M.~March,True,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Costanzi,Matteo,matteo.costanzi@inaf.it,M.~Costanzi,True,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,matteo.costanzi@inaf.it,M.~Costanzi,True,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
Aguena,Michel,michel.aguena@gmail.com,M.~Aguena,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Aguena,Michel,michel.aguena@gmail.com,M.~Aguena,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Kuropatkin,Nikolay,kuropat@fnal.gov,N.~Kuropatkin,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-2511-0946
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Ogando,Ricardo,ogando@on.br,R.~L.~C.~Ogando,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-2120-1154
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Allam,Sahar,sallam@fnal.gov,S.~Allam,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7069-7857
Avila,Santiago,santiagoavilaperez@gmail.com,S.~Avila,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Desai,Shantanu,shntn05@gmail.com,S.~Desai,True,"Department of Physics, IIT Hyderabad, Kandi, Telangana 502285, India",0000-0002-0466-3288
Everett,Spencer,sweveret@ucsc.edu,S.~Everett,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Bhargava,Sunayana,sunayanabhargava@gmail.com,S.~Bhargava,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",
Abbott,Tim,tabbott@ctio.noao.edu,T.~M.~C.~Abbott,True,"Cerro Tololo Inter-American Observatory, National Optical Astronomy Observatory, Casilla 603, La Serena, Chile",
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,True,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-1894-3301
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,True,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-1894-3301
Scarpine,Vic,scarpine@fnal.gov,V.~Scarpine,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,True,"D\'{e}partement de Physique Th\'{e}orique and Center for Astroparticle Physics, Universit\'{e} de Gen\`{e}ve, 24 quai Ernest Ansermet, CH-1211 Geneva, Switzerland",
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,True,"Department of Physics, ETH Zurich, Wolfgang-Pauli-Strasse 16, CH-8093 Zurich, Switzerland",
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Tanoglidis,Dimitrios,dtanoglidis@uchicago.edu,D.~Tanoglidis,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-4631-4529

==> author_order.csv <==
Tanoglidis,Dimitrios
Drlica-Wagner,Alex
Wei,Kuang
Li,Ting
Sanchez,Javier
Zhang,Yuanyuan
Peter,Annika
Feldmeier-Krause,Anja
Prat,Judit
Casey,Kirsten
Palmese,Antonella
Sanchez,Carles
DeRose,Joseph
Conselice,Christopher
Gagnon,Louise
